Motif Caller: Sequence Reconstruction for Motif-Based DNA Storage

DNA data storage is rapidly emerging as a promising solution for long-term data archiving, largely due to its exceptional durability. However, the synthesis of DNA strands remains a significant bottleneck in terms of cost and speed. To address this, new methods have been developed that encode information by concatenating long data-carrying DNA sequences from pre-synthesized DNA subsequences - known as motifs - from a library. Reading back data from DNA storage relies on basecalling - the process of translating raw nanopore sequencing signals into DNA base sequences using machine learning models. These sequences are then decoded back into binary data. However, current basecalling approaches are not optimized for decoding motif-carrying DNA: they first predict individual bases from the raw signal and only afterward attempt to identify higher-level motifs. This two-step, motif-agnostic process is both imprecise and inefficient. In this paper we introduce Motif Caller, a machine learning model designed to directly detect entire motifs from raw nanopore signals, bypassing the need for intermediate basecalling. By targeting motifs directly, Motif Caller leverages richer signal features associated with each motif, resulting in significantly improved accuracy. This direct approach also enhances the efficiency of data retrieval in motif-based DNA storage systems.

==> Figures/results/box_plot_data_empirical.csv <==
13.815789473684212, 14.84375, 15.625, 15.625, 13.23529411764706, 15.460526315789474, 12.993421052631579, 13.541666666666666, 13.651315789473683, 13.157894736842104, 15.0390625, 14.374999999999998, 14.88970588235294, 11.666666666666666, 12.812499999999998, 12.5, 15.953947368421053, 14.473684210526317, 9.742647058823529, 12.867647058823529, 13.815789473684212, 13.715277777777779, 14.0625, 14.0625, 13.125, 14.705882352941178, 17.105263157894736, 16.875, 16.319444444444446, 13.28125, 14.409722222222221, 14.930555555555555, 12.132352941176471, 14.638157894736842, 12.5, 12.152777777777777, 13.125, 14.88970588235294, 14.967105263157896, 12.664473684210526, 14.23611111111111, 14.0625, 15.625, 14.309210526315788, 13.593749999999998, 14.930555555555555, 16.727941176470587, 19.407894736842106, 15.625, 15.79861111111111, 16.015625, 13.020833333333334, 12.828947368421053, 14.0625, 13.125, 10.3125, 10.294117647058822, 13.750000000000002, 11.71875, 16.611842105263158, 15.937499999999998, 12.1875, 14.930555555555555, 15.937499999999998, 12.664473684210526, 12.335526315789473, 15.156249999999998, 17.5, 10.9375, 14.374999999999998, 11.213235294117647, 15.296052631578947, 12.32638888888889, 12.664473684210526, 11.830357142857142, 9.20138888888889, 14.473684210526317, 14.409722222222221, 15.45138888888889, 16.447368421052634, 13.322368421052634, 12.867647058823529, 13.322368421052634, 13.541666666666666, 10.833333333333334, 14.473684210526317, 13.125, 16.40625, 14.705882352941178, 13.541666666666666, 18.014705882352942, 13.750000000000002, 15.625, 15.257352941176471, 16.11842105263158, 11.979166666666668, 14.756944444444445, 12.006578947368421, 14.638157894736842, 10.526315789473683, 14.802631578947366, 15.277777777777779, 14.23611111111111, 14.473684210526317, 11.607142857142858, 16.84027777777778, 18.014705882352942, 13.815789473684212, 11.76470588235294, 14.0625, 11.11111111111111, 14.522058823529413, 14.6875, 11.842105263157894, 17.1875, 14.84375, 12.34375, 13.88888888888889, 14.409722222222221, 15.625, 15.0390625, 14.21875, 10.661764705882353, 11.328125, 16.319444444444446, 15.296052631578947, 18.229166666666664, 13.970588235294118, 14.374999999999998, 11.25, 17.09558823529412, 15.625, 16.145833333333336, 15.460526315789474, 14.309210526315788, 10.76388888888889, 12.5, 12.276785714285714, 12.34375, 11.09375, 14.338235294117647, 12.683823529411764, 15.937499999999998, 14.0625, 13.020833333333334, 15.0, 13.750000000000002, 18.055555555555554, 12.847222222222221, 16.447368421052634, 13.970588235294118, 19.11764705882353, 14.638157894736842, 15.625, 14.0625, 12.5, 13.4375, 13.157894736842104, 13.715277777777779, 11.09375, 15.78125, 14.0625, 12.65625, 14.930555555555555, 12.32638888888889, 16.544117647058822, 16.875, 10.9375, 14.409722222222221, 9.375, 13.815789473684212, 14.802631578947366, 12.683823529411764, 13.815789473684212, 11.09375, 12.847222222222221, 13.541666666666666, 11.71875, 14.374999999999998, 13.541666666666666
8.05921052631579, 9.21875, 10.197368421052632, 11.71875, 8.63970588235294, 10.69078947368421, 8.552631578947368, 8.680555555555555, 8.552631578947368, 9.046052631578947, 8.0078125, 10.0, 7.720588235294118, 8.125, 9.0625, 8.388157894736842, 7.401315789473683, 6.907894736842106, 5.88235294117647, 8.455882352941178, 6.743421052631579, 10.243055555555555, 8.984375, 6.944444444444445, 9.53125, 10.845588235294118, 10.361842105263158, 9.6875, 11.284722222222223, 7.03125, 9.20138888888889, 8.333333333333332, 6.25, 9.375, 9.54861111111111, 7.118055555555555, 8.75, 10.477941176470589, 9.375, 8.552631578947368, 9.722222222222223, 9.20138888888889, 10.069444444444445, 10.197368421052632, 9.0625, 8.333333333333332, 8.823529411764707, 10.032894736842106, 9.868421052631579, 7.8125, 12.3046875, 6.597222222222222, 7.236842105263158, 8.59375, 9.0625, 6.71875, 6.8014705882352935, 8.28125, 6.640625, 8.717105263157894, 8.4375, 7.656250000000001, 11.284722222222223, 5.46875, 7.894736842105263, 9.375, 9.21875, 8.75, 8.159722222222223, 10.15625, 8.272058823529411, 9.046052631578947, 9.027777777777777, 9.375, 6.696428571428571, 8.333333333333332, 9.375, 8.854166666666668, 10.76388888888889, 8.223684210526317, 6.907894736842106, 8.272058823529411, 8.388157894736842, 7.8125, 7.291666666666667, 7.730263157894737, 9.0625, 8.7890625, 8.455882352941178, 7.638888888888889, 8.63970588235294, 7.5, 10.855263157894738, 7.720588235294118, 10.197368421052632, 7.638888888888889, 9.722222222222223, 7.072368421052631, 7.730263157894737, 6.907894736842106, 8.388157894736842, 9.20138888888889, 8.506944444444445, 8.552631578947368, 7.142857142857142, 7.638888888888889, 9.742647058823529, 8.05921052631579, 10.661764705882353, 9.20138888888889, 7.638888888888889, 8.088235294117647, 9.84375, 6.4144736842105265, 9.20138888888889, 8.4375, 8.90625, 9.027777777777777, 7.465277777777778, 11.25, 8.203125, 8.75, 6.985294117647059, 9.375, 8.680555555555555, 8.388157894736842, 9.895833333333332, 8.455882352941178, 9.53125, 6.875000000000001, 7.536764705882352, 10.208333333333334, 10.416666666666668, 10.197368421052632, 9.210526315789473, 7.8125, 9.027777777777777, 8.928571428571429, 8.4375, 7.03125, 8.455882352941178, 6.25, 9.375, 9.0625, 6.944444444444445, 7.968749999999999, 7.5, 10.243055555555555, 9.54861111111111, 7.894736842105263, 7.904411764705882, 8.455882352941178, 7.894736842105263, 10.069444444444445, 8.28125, 8.552631578947368, 10.0, 10.526315789473683, 7.638888888888889, 8.4375, 11.09375, 9.722222222222223, 7.34375, 7.465277777777778, 7.986111111111111, 8.272058823529411, 8.90625, 7.5, 9.895833333333332, 7.421875, 8.05921052631579, 9.375, 8.088235294117647, 8.223684210526317, 6.406249999999999, 7.465277777777778, 6.423611111111111, 7.03125, 7.34375, 7.986111111111111


==> Figures/results/box_plot_data_synthetic.csv <==
100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.78048780487805, 98.46153846153847, 98.33333333333333, 98.0392156862745, 97.95918367346938, 97.95918367346938, 97.91666666666666, 97.87234042553192, 97.82608695652173, 97.77777777777777, 97.77777777777777, 97.72727272727273, 97.67441860465115, 97.67441860465115, 97.61904761904762, 97.61904761904762, 97.61904761904762, 97.5609756097561, 97.5, 97.5, 97.43589743589743, 97.43589743589743, 97.43589743589743, 97.43589743589743, 97.36842105263158, 97.36842105263158, 97.2972972972973, 97.2972972972973, 97.2972972972973, 97.2972972972973, 97.2972972972973, 97.22222222222221, 97.22222222222221, 97.22222222222221, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.14285714285714, 97.05882352941177, 97.05882352941177, 97.05882352941177, 96.96969696969697, 96.96969696969697, 96.96969696969697, 96.96969696969697, 96.96969696969697, 96.96969696969697, 96.96969696969697, 96.875, 96.875, 96.875, 96.875, 96.875, 96.82539682539682, 96.7741935483871, 96.7741935483871, 96.7741935483871, 96.7741935483871, 96.7741935483871, 96.7741935483871, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.66666666666667, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.55172413793103, 96.42857142857143, 96.42857142857143, 96.42857142857143, 96.36363636363636, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.29629629629629, 96.15384615384616, 96.15384615384616, 96.15384615384616, 96.15384615384616, 96.15384615384616, 96.15384615384616, 96.15384615384616, 96.15384615384616, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 96.0, 95.91836734693877, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.83333333333334, 95.65217391304348, 95.65217391304348, 95.65217391304348, 95.65217391304348, 95.65217391304348, 95.65217391304348, 95.65217391304348, 95.65217391304348, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.45454545454545, 95.34883720930233, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.23809523809523, 95.1219512195122, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 95.0, 94.87179487179486, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.73684210526315, 94.5945945945946, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.44444444444444, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 94.11764705882352, 93.93939393939394, 93.87755102040816, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.75, 93.54838709677419, 93.54838709677419, 93.54838709677419, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.33333333333333, 93.10344827586206, 93.10344827586206, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.85714285714286, 92.5925925925926, 92.5925925925926, 92.5925925925926, 92.5925925925926, 92.5925925925926, 92.5925925925926, 92.5925925925926, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.3076923076923, 92.0, 92.0, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.66666666666666, 91.42857142857143, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.9090909090909, 90.47619047619048, 90.47619047619048, 90.47619047619048, 90.0, 90.0, 90.0, 90.0, 89.74358974358975, 89.47368421052632, 89.47368421052632, 89.47368421052632, 89.47368421052632, 89.47368421052632, 88.88888888888889, 88.88888888888889, 88.88888888888889, 88.88888888888889, 88.88888888888889, 88.88888888888889, 88.88888888888889, 88.23529411764706, 88.23529411764706, 88.23529411764706, 88.23529411764706, 88.23529411764706, 87.5, 87.5, 87.5, 87.5, 87.5, 86.66666666666667, 86.66666666666667, 86.66666666666667, 86.66666666666667, 86.66666666666667, 86.66666666666667, 86.66666666666667, 86.36363636363636, 85.71428571428571, 85.71428571428571, 85.71428571428571, 85.71428571428571, 84.61538461538461, 84.61538461538461, 84.61538461538461, 84.61538461538461, 84.61538461538461, 84.21052631578947, 83.33333333333334, 83.33333333333334, 83.33333333333334, 83.33333333333334, 83.33333333333334, 81.81818181818183, 81.81818181818183, 81.81818181818183, 81.81818181818183, 81.81818181818183, 81.81818181818183, 58.333333333333336, 57.14285714285714, 56.25, 55.55555555555556, 55.55555555555556, 55.00000000000001, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.166666666666664, 53.84615384615385, 53.84615384615385, 53.57142857142857, 53.333333333333336, 52.63157894736842, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 48.78048780487805, 48.717948717948715, 48.64864864864865, 48.57142857142857, 48.57142857142857, 48.214285714285715, 48.0, 47.91666666666667, 47.61904761904761, 47.368421052631575, 47.368421052631575, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 46.875, 46.875, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 45.83333333333333, 45.83333333333333, 45.83333333333333, 45.83333333333333, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.16129032258064, 45.0, 45.0, 45.0, 45.0, 45.0, 44.89795918367347, 44.827586206896555, 44.827586206896555, 44.827586206896555, 44.73684210526316, 44.680851063829785, 44.642857142857146, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.11764705882353, 44.11764705882353, 44.11764705882353, 44.11764705882353, 44.0, 44.0, 43.90243902439025, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.58974358974359, 43.47826086956522, 43.47826086956522, 43.333333333333336, 43.333333333333336, 43.333333333333336, 43.333333333333336, 43.333333333333336, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.42424242424242, 42.42424242424242, 42.42424242424242, 42.42424242424242, 42.42424242424242, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 41.935483870967744, 41.86046511627907, 41.81818181818181, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.46341463414634, 41.46341463414634, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.30434782608695, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.02564102564102, 41.02564102564102, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914
54.54545454545454, 52.17391304347826, 50.0, 50.0, 50.0, 47.61904761904761, 47.05882352941176, 46.666666666666664, 46.666666666666664, 46.42857142857143, 46.15384615384615, 45.83333333333333, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.0, 44.827586206896555, 44.44444444444444, 44.44444444444444, 44.11764705882353, 43.333333333333336, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.10526315789473, 42.10526315789473, 41.935483870967744, 41.935483870967744, 41.935483870967744, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.02564102564102, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 39.473684210526315, 39.285714285714285, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.70967741935484, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 37.93103448275862, 37.83783783783784, 37.77777777777778, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.03703703703704, 37.03703703703704, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.734693877551024, 36.666666666666664, 36.666666666666664, 36.666666666666664, 36.58536585365854, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.11111111111111, 36.11111111111111, 36.0, 36.0, 36.0, 36.0, 35.8974358974359, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.483870967741936, 35.41666666666667, 35.36585365853659, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.13513513513514, 35.13513513513514, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 34.92063492063492, 34.883720930232556, 34.883720930232556, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.69387755102041, 34.61538461538461, 34.61538461538461, 34.61538461538461, 34.61538461538461, 34.48275862068966, 34.48275862068966, 34.375, 34.375, 34.285714285714285, 34.285714285714285, 34.285714285714285, 34.21052631578947, 34.21052631578947, 34.21052631578947, 34.146341463414636, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 32.72727272727273, 32.6530612244898, 32.608695652173914, 32.55813953488372, 32.55813953488372, 32.432432432432435, 32.35294117647059, 32.35294117647059, 32.25806451612903, 32.25806451612903, 32.25806451612903, 32.25806451612903, 32.25806451612903, 32.25806451612903, 32.142857142857146, 32.142857142857146, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 31.914893617021278, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.70731707317073, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.48148148148148, 31.428571428571427, 31.428571428571427, 31.372549019607842, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.03448275862069, 31.03448275862069, 31.03448275862069, 31.03448275862069, 30.952380952380953, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.612244897959183, 30.555555555555557, 30.555555555555557, 30.555555555555557, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.434782608695656, 30.303030303030305, 30.303030303030305, 30.23255813953488, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 30.0, 29.72972972972973, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.629629629629626, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.411764705882355, 29.166666666666668, 29.166666666666668, 29.166666666666668, 29.166666666666668, 29.166666666666668, 29.166666666666668, 29.166666666666668, 29.166666666666668, 29.03225806451613, 29.03225806451613, 28.947368421052634, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.57142857142857, 28.205128205128204, 28.125, 28.125, 28.125, 28.000000000000004, 28.000000000000004, 28.000000000000004, 28.000000000000004, 28.000000000000004, 28.000000000000004, 28.000000000000004, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.77777777777778, 27.586206896551722, 27.586206896551722, 27.586206896551722, 27.586206896551722, 27.586206896551722, 27.500000000000004, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.27272727272727, 27.027027027027028, 27.027027027027028, 27.027027027027028, 27.027027027027028, 27.027027027027028, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.923076923076923, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.666666666666668, 26.47058823529412, 26.47058823529412, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.31578947368421, 26.190476190476193, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 26.08695652173913, 25.925925925925924, 25.925925925925924, 25.925925925925924, 25.925925925925924, 25.925925925925924, 25.806451612903224, 25.806451612903224, 25.71428571428571, 25.581395348837212, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 25.0, 24.324324324324326, 24.242424242424242, 24.242424242424242, 24.137931034482758, 24.137931034482758, 24.137931034482758, 24.137931034482758, 24.137931034482758, 24.0, 24.0, 24.0, 24.0, 24.0, 24.0, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.809523809523807, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.52941176470588, 23.333333333333332, 23.333333333333332, 23.333333333333332, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 23.076923076923077, 22.857142857142858, 22.857142857142858, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.727272727272727, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 22.22222222222222, 21.875, 21.73913043478261, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.428571428571427, 21.052631578947366, 21.052631578947366, 21.052631578947366, 21.052631578947366, 21.052631578947366, 21.052631578947366, 21.052631578947366, 21.052631578947366, 20.833333333333336, 20.833333333333336, 20.833333333333336, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0, 20.0
0.9090909090909, 73.33333333333333, 72.72727272727273, 71.42857142857143, 70.58823529411765, 69.23076923076923, 68.75, 68.42105263157895, 66.66666666666666, 66.66666666666666, 65.0, 65.0, 64.28571428571429, 63.63636363636363, 63.63636363636363, 63.63636363636363, 63.63636363636363, 63.1578947368421, 62.96296296296296, 62.5, 61.53846153846154, 61.53846153846154, 61.53846153846154, 61.53846153846154, 60.86956521739131, 60.0, 59.09090909090909, 59.09090909090909, 58.82352941176471, 58.82352941176471, 58.82352941176471, 58.82352941176471, 58.333333333333336, 58.333333333333336, 58.333333333333336, 58.333333333333336, 58.333333333333336, 58.333333333333336, 58.333333333333336, 58.06451612903226, 57.89473684210527, 57.14285714285714, 57.14285714285714, 57.14285714285714, 57.14285714285714, 57.14285714285714, 57.14285714285714, 57.14285714285714, 56.52173913043478, 56.25, 56.25, 55.81395348837209, 55.55555555555556, 55.55555555555556, 55.55555555555556, 55.55555555555556, 55.00000000000001, 55.00000000000001, 55.00000000000001, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.54545454545454, 54.166666666666664, 53.84615384615385, 53.84615384615385, 53.84615384615385, 53.84615384615385, 53.84615384615385, 53.333333333333336, 53.333333333333336, 53.333333333333336, 53.333333333333336, 53.333333333333336, 53.333333333333336, 52.94117647058824, 52.94117647058824, 52.94117647058824, 52.94117647058824, 52.94117647058824, 52.63157894736842, 52.38095238095239, 52.38095238095239, 52.17391304347826, 52.0, 51.85185185185185, 51.85185185185185, 51.42857142857142, 51.42857142857142, 51.11111111111111, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 50.0, 48.484848484848484, 48.275862068965516, 48.148148148148145, 48.148148148148145, 48.148148148148145, 48.0, 47.82608695652174, 47.82608695652174, 47.82608695652174, 47.82608695652174, 47.82608695652174, 47.61904761904761, 47.61904761904761, 47.61904761904761, 47.61904761904761, 47.61904761904761, 47.5, 47.368421052631575, 47.368421052631575, 47.368421052631575, 47.368421052631575, 47.368421052631575, 47.368421052631575, 47.27272727272727, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 47.05882352941176, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.666666666666664, 46.42857142857143, 46.34146341463415, 46.34146341463415, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 46.15384615384615, 45.83333333333333, 45.83333333333333, 45.83333333333333, 45.83333333333333, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.45454545454545, 45.23809523809524, 45.16129032258064, 45.16129032258064, 45.0, 45.0, 45.0, 45.0, 45.0, 45.0, 45.0, 45.0, 45.0, 45.0, 44.89795918367347, 44.827586206896555, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.44444444444444, 44.230769230769226, 44.11764705882353, 44.11764705882353, 44.0, 44.0, 44.0, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.75, 43.58974358974359, 43.58974358974359, 43.47826086956522, 43.47826086956522, 43.333333333333336, 43.333333333333336, 43.333333333333336, 43.333333333333336, 43.24324324324324, 43.24324324324324, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.857142857142854, 42.42424242424242, 42.42424242424242, 42.42424242424242, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.30769230769231, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 42.10526315789473, 41.935483870967744, 41.935483870967744, 41.935483870967744, 41.935483870967744, 41.935483870967744, 41.935483870967744, 41.86046511627907, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.66666666666667, 41.46341463414634, 41.37931034482759, 41.37931034482759, 41.37931034482759, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.17647058823529, 41.02564102564102, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.909090909090914, 40.816326530612244, 40.74074074074074, 40.625, 40.476190476190474, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 40.0, 39.58333333333333, 39.58333333333333, 39.473684210526315, 39.473684210526315, 39.473684210526315, 39.39393939393939, 39.39393939393939, 39.285714285714285, 39.285714285714285, 39.285714285714285, 39.130434782608695, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.88888888888889, 38.775510204081634, 38.70967741935484, 38.70967741935484, 38.70967741935484, 38.70967741935484, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.46153846153847, 38.297872340425535, 38.23529411764706, 38.23529411764706, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 38.095238095238095, 37.93103448275862, 37.93103448275862, 37.83783783783784, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.5, 37.2093023255814, 37.2093023255814, 37.142857142857146, 37.142857142857146, 37.03703703703704, 37.03703703703704, 37.03703703703704, 37.03703703703704, 37.03703703703704, 37.03703703703704, 37.03703703703704, 37.03703703703704, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.84210526315789, 36.666666666666664, 36.666666666666664, 36.666666666666664, 36.666666666666664, 36.666666666666664, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.36363636363637, 36.11111111111111, 36.11111111111111, 36.0, 36.0, 36.0, 36.0, 36.0, 36.0, 36.0, 36.0, 36.0, 35.8974358974359, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.714285714285715, 35.483870967741936, 35.38461538461539, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.294117647058826, 35.13513513513514, 35.13513513513514, 35.13513513513514, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 35.0, 34.92063492063492, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.78260869565217, 34.69387755102041, 34.61538461538461, 34.61538461538461, 34.61538461538461, 34.61538461538461, 34.54545454545455, 34.48275862068966, 34.48275862068966, 34.48275862068966, 34.375, 34.375, 34.285714285714285, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 33.33333333333333, 32.432432432432435, 32.432432432432435, 32.432432432432435, 32.432432432432435, 32.35294117647059, 32.35294117647059, 32.25806451612903, 32.142857142857146, 32.142857142857146, 32.142857142857146, 32.142857142857146, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 32.0, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.818181818181817, 31.70731707317073, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.57894736842105, 31.428571428571427, 31.372549019607842, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.25, 31.03448275862069, 31.03448275862069, 31.03448275862069, 31.03448275862069, 30.952380952380953, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077, 30.76923076923077


